FAR-LIO: Enabling High-Speed Autonomy through Fast, Accurate, and Robust LiDAR-Inertial Odometry

Robust and accurate odometry estimation is essential in modern robotics. In environments characterized by highly dynamic motion and sensor noise, odometry estimation becomes increasingly challenging. Autonomous racing combines both factors in an unstructured setting, where minimizing odometry latency is essential for stable closed-loop control. This paper introduces FAR-LIO, a highly optimized CUDA-accelerated LiDAR-inertial odometry framework developed for Fast, Accurate, and Robust performance. Our system leverages a novel CUDA-based voxel hashmap to enable parallelized nearest-neighbor search and efficient map updates. We employ a sparsity-aware Generalized Iterative Closest Point algorithm with adaptive thresholding on top of the CUDA-based voxel hashmap with adaptive density to achieve low-latency without compromising accuracy. An Extended Kalman Filter serves as a robust backend. It utilizes an upsampling and delay compensation strategy to fuse the LiDAR odometry with high-frequency IMU data, thereby ensuring a robust and smooth odometry output. We evaluate FAR-LIO across four different sensor setups, using both public datasets and data from two autonomous racecars driving at speeds of up to 250 km/h. FAR-LIO achieves an average 6.9% reduction in the positional error and 38.4% lower runtime compared to state-of-the-art baselines on target hardware using a single parameter set. This demonstrates its computational efficiency and broad applicability. To build upon our work, our code is available open-source on https://github.com/TUMFTM/FAR-LIO.

==> fig/results_fixed/results_mon_20250629_0_slam.sc_ma3.csv <==
delay_config,delay_odometry,delay_odometry_offset,average,rmse,rmse_average,mean,std,max,delay_odometry_ma,rmse_ma
0.0,0.0656374,0.0,0.0,308.641249,308.641249,234.203971,201.017215,778.939105,0.0,0.0
0.2,0.0719977,0.0063603,0.00318015,307.344988,308.347111,233.178713,200.221451,775.933027,6.2376999999999985,-0.09530093626598557
0.4,0.0779902,0.0123528,0.0062377,309.055096,308.325148333333,234.286248,201.55646,780.869051,12.328033333333336,-0.10241685701144831
0.6,0.0839084,0.018271,0.0123280333333333,308.575361,308.670975666667,234.135162,200.996217,778.936277,18.32183333333333,0.009631462665126378
0.8,0.0899791,0.0243417,0.0183218333333333,308.38247,308.471848,233.689001,201.21928,779.547975,24.201199999999993,-0.05488605316007522
1.0,0.0956283,0.0299909,0.0242012,308.457713,309.254748,233.787827,201.219812,780.238754,30.108733333333333,0.1987741437632593
1.2,0.101631,0.0359936,0.0301087333333333,310.924061,310.066341,235.422176,203.101381,786.89793,35.913033333333345,0.46173089456358696
1.4,0.107392,0.0417546,0.0359130333333333,310.817249,310.848924,235.513313,202.832053,786.120667,41.73660000000001,0.7152883832452233
1.6,0.113099,0.0474616,0.0417366,310.805462,311.239657666667,235.973874,202.277943,784.200054,47.332933333333344,0.8418863891607202
1.8,0.11842,0.0527826,0.0473329333333333,312.096262,312.711104333333,236.603744,203.525785,788.146234,52.58793333333334,1.3186362310675435
2.0,0.123157,0.0575196,0.0525879333333333,315.231589,303.411043,238.904167,205.659315,797.288145,57.72726666666668,-1.6945907317787032
2.2,0.128517,0.0628796,0.0577272666666667,282.905278,296.477960666667,216.067024,182.621021,716.092195,64.1896,-3.940914693918103
2.6,0.137807,0.0721696,0.0641896,291.297015,297.4609,221.592814,189.078226,741.490669,70.59126666666667,-3.622441600474474
2.8,0.142362,0.0767246,0.0705912666666667,318.180407,570.865070666667,245.911989,201.90608,759.124798,78.31026666666666,84.96071815296037
2.4,0.151674,0.0860366,0.0783102666666667,1103.11779,9630.381975,701.53039,851.307212,3291.040491,83.3616,3020.2511025997046
11.2,0.152961,0.0873236,0.0833616,27469.847728,22029.0008886667,18264.317323,20518.461125,65879.395782,87.35193333333333,7037.413083973965
12.0,0.154333,0.0886956,0.0873519333333333,37514.037148,22179.2122203333,25468.167667,27544.063223,86394.97796,89.35726666666667,7086.081669962828
3.0,0.15769,0.0920526,0.0893572666666667,1553.751785,24592.9946566667,867.225755,1289.21065,5190.916359,90.95059999999998,7868.149019726998
12.6,0.157741,0.0921036,0.0909506,34711.195037,21589.712728,23545.135495,25504.77711,81046.538053,92.22793333333333,6895.083384982025
14.2,0.158165,0.0925276,0.0922279333333333,28504.191362,29674.875253,19237.769173,21033.239467,68971.846375,92.87160000000002,9514.682207626758
10.4,0.159621,0.0939836,0.0928716,25809.23936,25840.9070876667,16816.949869,19578.228557,64967.891394,93.77193333333332,8272.473598843771
13.2,0.160442,0.0948046,0.0937719333333333,23209.290541,26528.5927283333,15819.535159,16982.740497,57226.444981,94.79926666666667,8495.284270746757
13.8,0.161247,0.0956096,0.0947992666666667,30567.248284,25364.9624733333,20938.754614,22269.378592,70895.933976,95.55293333333333,8118.26718091506
11.8,0.161882,0.0962446,0.0955529333333333,22318.348595,27548.3313883333,14927.756086,16591.286334,54098.308606,96.12159999999999,8825.680374088082
11.0,0.162148,0.0965106,0.0961216,29759.397286,18011.1313116667,19764.647474,22248.155812,72966.628701,96.98859999999996,5735.620277595062
3.2,0.163848,0.0982106,0.0969886,1955.648054,13228.0312086667,1118.947214,1603.906619,6122.43633,97.67093333333331,4185.892197340954
5.6,0.163929,0.0982916,0.0976709333333333,7969.048286,11450.5585643333,4999.655094,6205.576486,21553.739328,98.30460000000001,3609.989705340174
13.4,0.164049,0.0984116,0.0983046,24426.979353,22577.2012873333,16616.564173,17904.38816,56934.498897,98.46026666666667,7215.03043111821
15.0,0.164315,0.0986776,0.0984602666666667,35335.576223,26221.6243043333,23239.929754,26617.825081,86790.944682,98.73260000000002,8395.826267322205
8.6,0.164746,0.0991086,0.0987326,18902.317337,24552.597345,11707.170132,14840.477358,49086.55933,99.09260000000002,7855.060259946005
7.8,0.165129,0.0994916,0.0990926,19419.898475,17044.5216276667,12327.196576,15005.754942,49980.684677,99.39460000000001,5422.438002986005
7.0,0.165221,0.0995836,0.0993946,12811.349071,24100.5849326667,8134.340434,9897.634603,32420.695214,99.69193333333335,7708.607893712438
13.0,0.165638,0.1000006,0.0996919333333333,40070.507252,23092.1569083333,26770.680328,29815.704356,96429.675078,100.05193333333332,7381.876444950924
6.8,0.166209,0.1005716,0.100051933333333,16394.614402,25568.428904,10262.003243,12785.721365,44090.637016,100.51326666666667,8184.190459584355
10.8,0.166605,0.1009676,0.100513266666667,20240.165058,18330.6080553333,13732.221887,14869.107695,48704.028272,100.98259999999999,5839.130986128601
14.8,0.167046,0.1014086,0.1009826,18357.044706,20184.7688966667,13175.640396,12782.159069,40913.390723,101.39459999999998,6439.880512428416
10.0,0.167445,0.1018076,0.1013946,21957.096926,19065.591803,14562.609477,16433.031085,53209.711005,101.80926666666666,6077.266280762102
9.8,0.167849,0.1022116,0.101809266666667,16882.633777,20613.468019,11499.700306,12360.429447,39919.782639,102.1636,6578.779354926728
14.4,0.168109,0.1024716,0.1021636,23000.673354,20005.2542843333,15947.94536,16573.895545,53011.657244,102.56360000000002,6381.717641161221
14.6,0.168645,0.1030076,0.1025636,20132.455722,18638.0364653333,13898.102243,14565.662615,47246.003813,102.8676,5938.73802536787
7.6,0.168761,0.1031236,0.1028676,12780.98032,19729.5982123333,8295.762608,9722.848384,31907.508661,103.24960000000002,6292.40486365882
15.5,0.169255,0.1036176,0.1032496,26275.358595,13102.4459993333,17842.399193,19288.422961,62491.199644,103.45993333333332,4145.202493764316
4.2,0.169276,0.1036386,0.103459933333333,250.999083,8953.63578633334,195.655634,157.224085,552.773083,103.7936,2800.9848214855206
3.6,0.169762,0.1041246,0.1037936,334.549681,5034.32005466667,265.886627,203.046277,724.234875,104.13260000000001,1531.1235361371491
8.0,0.170272,0.1046346,0.1041326,14517.4114,13279.679922,9456.982279,11014.568532,37584.409327,104.55926666666669,4202.626419840595
14.0,0.170556,0.1049186,0.104559266666667,24987.078685,19753.847866,16981.889826,18329.471328,58509.470692,105.28826666666667,6300.261769936007
10.2,0.171949,0.1063116,0.105288266666667,19757.053513,15003.0833256667,12354.944247,15417.409515,53603.310089,105.91960000000005,4761.010436640199
4.4,0.172166,0.1065286,0.1059196,265.117779,6795.84676666667,210.455048,161.233091,569.276453,106.4699333333333,2101.859533903929
4.0,0.172207,0.1065696,0.106469933333333,365.369008,6622.111105,270.106324,246.042853,924.78742,106.68526666666665,2045.5690470589034
13.6,0.172595,0.1069576,0.106685266666667,19235.846528,11695.9569726667,12759.806166,14394.621852,47490.929033,106.89893333333332,3689.4989767445713
10.6,0.172807,0.1071696,0.106898933333333,15486.655382,19780.9519563333,9796.919928,11994.034136,40953.16699,107.1036,6309.043515869563
17.5,0.172821,0.1071836,0.1071036,24620.353959,25189.8114546667,17039.187502,17771.548001,56159.754673,107.48526666666667,8061.518117322893
16.0,0.17374,0.1081026,0.107485266666667,35462.425023,20441.8069963333,24330.221962,25799.687747,81467.767718,107.85560000000001,6523.1610526995155
3.4,0.173918,0.1082806,0.1078556,1242.642007,16531.5997123333,808.248651,943.871429,2467.251129,108.32193333333336,5256.250911339894
7.4,0.17422,0.1085826,0.108321933333333,12889.732107,11419.1597093333,8106.385797,10021.561909,34181.698999,108.6506,3599.8164523800674
8.2,0.174726,0.1090886,0.1086506,20125.105014,18297.627955,13649.547105,14788.837535,49153.618242,109.10826666666667,5828.445408474871
19.0,0.175291,0.1096536,0.109108266666667,21878.046744,18987.7417333333,15279.605295,15658.307424,50423.582776,109.58160000000001,6052.042798833195
12.8,0.17564,0.1100026,0.1095816,14960.073442,21434.140411,9219.268316,11781.718428,39974.95443,109.90993333333336,6844.677835657669
18.0,0.175711,0.1100736,0.109909933333333,27464.301047,22648.5885593333,18664.903151,20147.188945,65049.347236,110.5072666666667,7238.159961675548
18.5,0.177083,0.1114456,0.110507266666667,25521.391189,27805.538498,17670.53233,18414.496881,59457.52499,111.02526666666667,8909.015673728043
17.0,0.177194,0.1115566,0.111025266666667,30430.923258,18745.842814,19967.363937,22964.003739,75297.433323,112.16259999999998,5973.667364532988
4.8,0.179123,0.1134856,0.1121626,285.213995,11379.1687733333,223.626976,177.025418,628.431472,112.94659999999999,3586.8593586249162
3.8,0.179435,0.1137976,0.1129466,3421.369067,5468.39354633333,1893.753304,2849.467444,11548.468738,113.70426666666665,1671.7636783971575
12.2,0.179467,0.1138296,0.113704266666667,12698.597577,9338.95016366667,8134.179486,9751.384748,32732.784102,114.13493333333334,2925.8269735250656
8.8,0.180415,0.1147776,0.114134933333333,11896.883847,15880.790098,7611.541522,9143.318924,31259.189243,114.64693333333335,5045.3881000850915
19.5,0.180971,0.1153336,0.114646933333333,23046.88887,16720.10152,16012.830638,16575.534427,53821.257015,115.28926666666668,5317.325640747389
9.4,0.181394,0.1157566,0.115289266666667,15216.531843,19660.6213526667,9056.864015,12227.675803,42704.078241,115.82993333333334,6270.056308535307
16.5,0.182037,0.1163996,0.115829933333333,20718.443345,14933.5135413333,13809.742226,15444.899297,50230.317401,116.63426666666669,4738.469773472609
11.4,0.183384,0.1177466,0.116634266666667,8865.565436,15256.822103,5658.028814,6825.317608,23782.418824,117.94960000000003,4843.221993959724
9.6,0.18534,0.1197026,0.1179496,16186.457528,8483.27085866667,9797.042611,12884.85015,45245.097637,119.1166,2648.5862262910505
5.0,0.185538,0.1199006,0.1191166,397.789612,5738.87174933333,283.685354,278.853358,1398.807168,119.8396,1759.3988223956842
4.6,0.185553,0.1199156,0.1198396,632.368108,4043.389772,390.693015,497.240779,2398.063478,120.12626666666667,1210.0613690168152
11.6,0.1862,0.1205626,0.120126266666667,11100.011596,6359.74788033333,7304.922358,8357.533534,27599.35465,120.7152666666667,1960.563162227655
5.8,0.187305,0.1216676,0.120715266666667,7346.863937,6246.27483566667,4537.504103,5778.188836,20142.998125,121.34160000000001,1923.7978092379556
5.2,0.187432,0.1217946,0.1213416,291.948974,2655.392941,244.061257,160.213314,603.074216,122.55993333333333,760.3493374924742
5.4,0.189855,0.1242176,0.122559933333333,327.365912,2997.27458333333,267.193068,189.146253,654.344939,123.59126666666668,871.1192502766636
9.2,0.190399,0.1247616,0.123591266666667,8372.508864,4560.713269,5146.6195,6603.878588,22163.756548,125.97026666666666,1377.6745764789193
6.4,0.194569,0.1289316,0.125970266666667,4982.265031,8596.004721,2966.234199,4003.051275,15567.768644,127.63293333333331,2685.1120836411587
12.4,0.194843,0.1292056,0.127632933333333,12433.240268,7656.23650266667,7264.406176,10090.285747,35837.651121,129.12493333333336,2380.62646437342
6.0,0.194875,0.1292376,0.129124933333333,5553.204209,10040.4488196667,3360.998966,4420.606625,15264.18963,129.78326666666666,3153.113072927807
6.6,0.196544,0.1309066,0.129783266666667,12134.901982,11757.5103746667,6820.095552,10037.038546,35883.621991,130.80960000000002,3709.442325924058
20.0,0.197922,0.1322846,0.1308096,17584.424933,11747.3843386667,11845.694873,12995.826761,44235.943916,134.76293333333334,3706.161482539446
8.4,0.206735,0.1410976,0.134762933333333,5522.826101,7955.87754266667,3345.042392,4394.57615,15703.353497,141.09060000000002,2477.7103897951965
6.2,0.215527,0.1498896,0.1410906,760.381594,2529.99135433333,622.88372,436.11471,1282.665733,147.86859999999996,719.7191277998394
7.2,0.218256,0.1526186,0.1478686,1306.766368,1523.05691133333,968.420174,877.382873,4038.405586,155.34693333333334,393.4716005291083


==> fig/results_fixed/results_mulran_DCC01.sc_ma3.csv <==
delay_config,delay_odometry,rmse,mean,std,max,delay_odometry_ma,rmse_ma
0.0,0.000494244,57.226555,53.108082,21.316901,98.717995,0.0,0.0
0.2,0.00289065,57.19668,53.000304,21.504139,99.590421,2.2531339999999997,0.18194816491516974
0.4,0.00485724,57.568798,53.40844,21.487324,99.375897,4.342492666666666,0.41647681453713403
0.6,0.00676232,57.629193,53.477845,21.476592,99.822745,6.315326,0.41422669365064735
0.8,0.00880915,57.192817,53.066835,21.329073,98.887034,8.427945999999999,-0.2831465217502682
1.0,0.0111951,56.37155,52.19155,21.302437,97.879641,10.373106,-0.4651360427572939
1.2,0.0125978,57.316754,53.236621,21.238466,98.370417,12.466522666666664,-0.5046579045922499
1.4,0.0150894,57.124966,53.02547,21.24997,98.7656,14.759189333333332,-0.27262867736840235
1.6,0.0180731,56.769897,52.52569,21.537713,98.436946,17.340022666666663,-0.6094029831663477
2.0,0.0203403,56.738581,52.565799,21.356575,98.372475,19.179655999999998,-0.7223423927347454
1.8,0.0206083,56.931072,52.667096,21.617676,98.444254,21.006155999999997,-0.05317461447748428
2.2,0.0235526,57.918722,53.831517,21.37162,98.523157,22.42748933333333,0.28955671599194943
2.4,0.0246043,57.326981,53.292005,21.126877,98.218435,24.980755999999996,1.0821776708382913
2.8,0.0282681,58.291841,54.24267,21.346462,98.948523,26.973255999999996,1.326485579989935
2.6,0.0295301,58.338149,54.064695,21.916852,98.641274,28.619422666666665,1.8910836062034662
3.0,0.0295428,58.296281,54.286409,21.247171,98.763099,30.336889333333332,0.9960306015275506
3.2,0.0334205,56.755217,52.537025,21.471274,99.202483,32.65052266666667,0.04997388595791108
3.6,0.036471,56.713962,52.562219,21.299921,98.034064,35.286256,-0.6470428515805651
3.4,0.03745,57.099645,52.837756,21.645808,99.465873,37.104656,0.06954172469990283
3.8,0.0388757,57.985447,53.866131,21.465137,98.603437,38.138456,0.7916924814595774
4.0,0.0395724,57.953748,53.863985,21.384762,98.930793,39.58912266666667,1.1277404344888708
4.2,0.041802,57.676571,53.618371,21.252227,98.359445,41.55128933333333,1.2504305620587104
4.6,0.0447622,58.196081,54.165178,21.281855,99.064249,44.75012266666667,0.6188770230883165
4.8,0.0491689,56.869499,52.761712,21.221254,98.055829,47.27595600000001,11.331877307659013
4.4,0.0493795,76.068614,65.166618,39.239596,175.229393,49.17358933333334,10.588440395663639
5.0,0.0504551,56.919751,52.781584,21.306396,98.703235,50.40482266666667,10.63958040691655
5.2,0.0528626,56.957296,52.740554,21.507381,99.325286,52.253056,-0.6398515514344751
5.4,0.0549242,56.704123,52.47958,21.476761,99.126138,54.817556,0.010450276682448134
5.6,0.0581486,58.036187,53.889345,21.543853,99.559219,56.87852266666667,-0.07891033571155504
5.8,0.0590455,56.803882,52.634422,21.361149,98.741507,59.489356,-0.038812983471274265
6.2,0.0627567,56.772962,52.586082,21.39797,98.987001,61.54512266666667,8.614893324727802
6.0,0.0643159,72.892841,63.22204,36.281401,179.923763,63.47855599999999,9.07591472758294
6.6,0.0648458,57.595362,53.474189,21.394786,99.438072,64.78918933333331,9.64859874347961
6.8,0.0666886,57.756144,53.639209,21.415122,99.279023,66.27112266666667,0.6806292405102425
7.0,0.0687617,57.496661,53.407862,21.294748,98.538512,68.206156,0.6393459586492298
7.2,0.0706509,57.524487,53.452898,21.256866,98.842425,71.65258933333334,203.11450631034262
6.4,0.0770279,405.364821,160.616549,372.18673,3121.319935,76.31132266666667,203.32524646992994
8.2,0.0827379,57.858459,53.682474,21.582246,99.617447,81.10002266666667,224.31568642681128
8.4,0.085017,93.560804,73.282631,58.16597,266.708336,84.43562266666667,245.21830468390073
7.4,0.0870347,441.250366,179.1682,403.237699,2694.473902,86.147156,519.1996862295836
7.6,0.0878725,528.228777,203.922735,487.279344,3144.473092,87.24925599999999,498.3757919145521
9.0,0.0883233,57.810412,53.70288,21.401972,99.343762,87.81538933333334,391.84874516151933
7.8,0.0887331,258.365089,120.603889,228.488996,1634.913862,88.43305599999998,167.68390711852794
8.6,0.0897255,143.383334,92.849008,109.260433,412.699206,88.90148933333332,504.1524580095145
8.0,0.0897286,635.458493,231.554392,591.768586,4144.4793,89.80752266666667,389.4753184659348
9.2,0.0914512,61.48776,56.361066,24.57997,114.698794,91.65792266666665,459.5877962599707
8.8,0.0952767,263.752201,126.301476,231.545159,1160.290136,94.57358933333333,123.62439080947647
10.2,0.0984756,58.677644,54.524841,21.681964,98.19893,97.737856,185.59166631645047
9.8,0.100944,167.872971,100.360668,134.569948,547.216943,99.655956,65.60258199478662
10.4,0.101031,57.755343,53.65198,21.380942,99.962442,101.00142266666666,72.98747408436523
10.6,0.102512,71.356002,63.245623,33.040434,138.410439,101.80642266666666,10.919525617667063
11.0,0.103359,61.314925,56.140126,24.653728,108.558183,102.92742266666667,228.10576488485117
9.4,0.104394,430.619951,177.748352,392.223234,2445.127751,103.92042266666667,225.1948196660333
11.2,0.105491,66.358501,60.277473,27.75026,127.374258,104.63942266666666,639.4973982503985
10.0,0.105516,772.588204,273.029928,722.735908,5023.660749,105.39242266666666,2046.9163234911948
9.6,0.106653,2846.872047,1246.174455,2559.634677,12131.957672,105.78042266666667,2043.189355594327
11.4,0.106655,59.960055,55.792268,21.964312,98.110647,107.58408933333332,2076.472784356842
10.8,0.110927,829.729083,290.141656,777.346879,5601.833287,109.34908933333332,456.0555916741796
11.8,0.111948,64.945239,58.191222,28.838616,128.467912,111.68375599999999,480.22872481723425
11.6,0.113659,101.460409,76.734037,66.378476,273.039756,113.253756,31.88702342819667
12.2,0.115637,60.017552,55.225185,23.500754,99.833812,114.97708933333332,2595.6275986442542
13.0,0.117118,4466.36647,1941.047969,4022.531818,18553.17321,116.22775599999999,2570.399345781575
12.4,0.117411,58.148629,54.274755,20.868971,98.661268,118.274756,2703.2372517735284
12.0,0.121778,288.073224,141.087609,251.158254,1087.710735,120.16442266666664,136.948657839005
13.2,0.122787,60.570809,55.347748,24.605885,101.792015,122.76808933333332,1462.9130182657334
12.6,0.125222,2334.559801,1080.206312,2069.619238,9209.203834,125.15008933333333,3471.331272110765
14.4,0.128924,3736.118954,1680.467491,3336.856882,15129.678167,127.20208933333332,4476.949262453419
12.8,0.128943,1787.012406,847.420492,1573.306025,6637.068515,128.591756,6316.2269707364585
17.0,0.129391,5492.225609,3056.240539,4563.325093,17889.058449,128.9170893333333,9698.171699601116
19.0,0.1299,9542.230335,4951.232351,8157.172179,34163.341121,130.008756,9612.656643988676
13.4,0.132218,1640.200445,802.257174,1430.608586,5757.745999,131.4110893333333,7800.456112260005
13.6,0.133598,2381.045807,1088.849825,2117.495028,9351.371207,132.7980893333333,3921.4490860056144
13.8,0.134061,2882.764067,1316.742276,2564.472352,11517.469446,133.60242266666666,3003.728822513721
14.6,0.134631,64.661371,58.311001,27.944948,122.409338,134.293756,3040.1935977682624
14.0,0.135672,2443.648411,1142.243652,2160.253919,9419.433716,135.272756,1403.8940039870188
15.5,0.136998,73.570406,64.62223,35.164928,153.828364,136.315756,1403.7821375059184
14.8,0.13776,64.469319,58.277287,27.569021,120.696829,138.12308933333333,824.9757826589422
14.2,0.141094,1449.9556,709.121694,1264.72039,4877.594048,139.76808933333334,826.4610942711241
16.0,0.141933,76.120384,68.815066,32.539201,137.536275,141.5564226666667,1001.5684187174993
15.0,0.143125,365.092987,157.105078,329.561653,2720.132705,143.58108933333332,1596.1985375495694
16.5,0.147168,2470.814596,1187.014224,2167.007614,9296.705268,147.355756,2885.278187139985
18.5,0.153257,2289.208008,1450.340272,1771.153975,4434.681492,151.09842266666666,3644.119135484101
18.0,0.154353,1667.868585,794.062846,1466.713951,6145.323716,154.45308933333334,2292.329613411116
17.5,0.157232,150.066873,93.782335,117.153488,1415.807566,157.29808933333334,1915.786468944939
19.5,0.161792,1642.759999,740.570768,1466.361263,7747.855813,161.72142266666665,1731.4712281154557


==> fig/results_fixed/results_mulran_DCC02.sc_ma3.csv <==
delay_config,delay_odometry,rmse,mean,std,max,delay_odometry_ma,rmse_ma
0.0,0.00049554,21.102768,19.236169,8.677362,39.750503,0.0,0.0
0.2,0.00288945,21.001592,19.017481,8.910796,42.152365,2.258536666666666,3.024295201463616
0.4,0.00487724,23.118574,20.583426,10.525733,51.247713,4.368106666666667,2.2679994712857763
0.6,0.00682425,20.62397,18.743119,8.604859,40.617625,6.352246666666665,2.361236845011689
0.8,0.00884187,21.060619,19.245175,8.554115,39.204112,8.199733333333334,-0.6700068919868727
1.0,0.0104197,21.199545,19.217354,8.950643,43.792062,10.123483333333333,-0.5619641935124378
1.2,0.0125955,20.69237,18.91073,8.399907,37.306191,11.992659999999999,-1.6183153476990952
1.4,0.0144494,20.391861,18.848744,7.781571,35.758559,14.092826666666666,-1.5466817749532566
1.6,0.0167202,21.244895,19.269156,8.946798,42.985796,15.914959999999999,-1.524738366075951
1.8,0.0180619,20.706262,18.84123,8.58821,39.543715,17.820759999999996,-1.2821145864214145
2.0,0.0201668,20.545462,18.797932,8.291789,35.835068,19.869126666666666,-1.361567038662102
2.2,0.0228653,21.194595,19.229132,8.913549,43.147539,22.05066,-1.1844796853190047
2.4,0.0246065,20.818373,19.076275,8.336688,37.460758,24.313193333333334,0.5058830828890848
2.6,0.0269544,21.615602,19.494136,9.338784,46.299024,25.999893333333333,-0.7527369553289418
2.8,0.0279254,20.397784,18.818691,7.869336,36.058551,27.70806,-0.5252249373162954
3.0,0.029731,20.962407,19.148523,8.529748,38.440797,29.421793333333333,-2.5171516204256505
3.2,0.0320956,20.354547,18.578041,8.316488,36.355745,31.39252666666666,-1.8160935096287005
3.4,0.0338376,20.841612,18.938482,8.700959,39.706926,33.876693333333336,-1.7847390130684886
3.6,0.0371835,20.982257,19.147055,8.58169,40.432484,36.029059999999994,-0.7290212670994975
3.8,0.0385527,21.022904,19.18947,8.586427,40.081245,37.985060000000004,-0.4756595596053188
4.0,0.0397056,21.002011,19.10885,8.714144,40.149114,39.49846,-0.8005490085471223
4.2,0.0417237,20.776575,19.210163,7.914273,35.65568,41.44362666666667,-0.9437419141729038
4.4,0.0443882,20.932251,19.154833,8.441061,38.219401,43.70169333333333,-1.9858500711060003
4.6,0.0464798,20.34227,18.650678,8.121586,35.167092,45.88616,-1.0375289788208732
4.8,0.0482771,21.376941,19.678527,8.3504,35.307985,48.20396,-0.42418605938331666
5.0,0.0513416,21.320548,19.399534,8.844425,42.528048,49.98352666666666,0.0373600278408901
5.2,0.0518185,20.634467,18.833252,8.431478,37.489667,51.58042666666667,-1.119527700505131
5.4,0.0530678,20.644535,19.075523,7.89438,35.925189,53.022259999999996,-1.7913116105590206
5.6,0.0556671,20.895253,19.049728,8.586005,38.880785,55.514093333333335,-1.026152904048729
6.0,0.059294,21.118876,19.240749,8.706348,41.640618,58.254426666666674,-1.165144149178289
6.2,0.0612888,20.556542,18.739602,8.449778,36.296885,60.49359333333333,-2.21497957045257
6.4,0.0623846,20.23062,18.700647,7.717759,35.368892,62.71325999999999,-2.5883397539760438
6.6,0.065953,20.882508,19.077112,8.493699,38.470498,65.02069333333334,-3.3470569674398547
6.8,0.0682111,20.076211,18.382198,8.071497,34.927906,67.49889333333333,-2.163021141744707
7.0,0.0698192,20.980213,19.113208,8.651854,41.13058,68.88756,226.02932468385194
5.8,0.070119,165.347212,72.661455,148.526138,1410.694347,70.38002666666667,228.70145597329537
7.2,0.0726885,21.767892,19.992522,8.610468,36.1643,72.02376,228.9915174476953
7.4,0.0747504,21.163846,19.22296,8.853597,42.517747,73.83626,2.5027933144441903
7.6,0.0755565,21.961042,20.156313,8.718396,37.21598,75.47802666666666,1.6028592394451238
7.8,0.0776138,21.198159,19.328716,8.704176,40.498747,76.58752666666666,0.1956567972504928
8.0,0.0780789,20.27297,18.707266,7.812266,35.979974,78.12816000000001,-1.036958753467772
8.2,0.0801784,21.180694,19.26145,8.810128,40.407171,80.02006,2.003010537132681
8.4,0.0832895,23.122712,20.525927,10.646414,52.948779,85.32302666666666,1649.2109755459567
8.6,0.0939878,1063.092396,336.14927,1008.548021,6886.191217,90.03119333333333,3458.536218250295
8.8,0.0943029,1166.633819,372.136333,1105.689385,7103.166675,94.15532666666667,3470.2547694217174
9.6,0.0956619,30.541528,25.051423,17.470293,70.764045,95.55806,2948.638470871056
9.0,0.098196,732.865964,231.599796,695.308604,5016.945004,96.90829333333333,1140.0410410615325
9.8,0.0983536,21.64146,19.526946,9.330122,45.923237,97.80686,1137.3942745330849
10.0,0.0983576,28.865905,24.048725,15.965566,63.15542,97.94326,983.9182455432704
9.2,0.0986052,635.702893,212.186552,599.245388,3742.100414,98.89839333333333,2268.475915892487
9.4,0.101219,834.873135,270.154286,789.955576,4816.103285,101.85186000000002,3046.2089696795547
10.2,0.107218,521.235511,181.47212,488.624936,2852.751235,105.19312666666666,3720.7298729721138
10.4,0.108629,1062.730637,325.126874,1011.775135,7645.936459,108.10212666666666,3549.977397909758
10.6,0.109946,726.772639,239.637292,686.128587,4234.511236,109.98879333333333,4784.4481791835715
10.8,0.112878,1302.758026,384.796753,1244.632449,9923.685181,111.82079333333334,4420.428531776811
11.2,0.114125,832.275972,272.952448,786.244399,5218.269776,113.29679333333334,4368.1993660736825
11.0,0.114374,693.70724,233.915849,653.079712,3864.158026,114.30612666666664,3751.599494751904
11.4,0.115906,912.399105,294.71128,863.491395,5298.888998,115.13546,2470.582175128242
12.2,0.116613,21.285633,19.177108,9.236705,43.426722,116.33312666666664,2976.6088584524387
11.6,0.117967,1014.064151,334.178271,957.418919,5875.069191,117.28779333333334,2831.910722170033
11.8,0.11877,820.793169,263.726432,777.270735,5045.874414,118.14246,4183.703191606585
12.0,0.119177,877.082519,274.75782,832.935703,5661.634264,118.95279333333333,74603.27555449914
16.5,0.120398,45595.501098,24048.174,38738.031024,143693.156747,119.62512666666666,134677.7290290386
17.0,0.120787,38852.910801,20826.917645,32799.210038,115761.303705,121.48179333333334,198783.60648707318
17.5,0.124747,41461.426302,21863.746988,35228.205158,133106.693348,122.94645999999999,130615.90488982295
12.8,0.124792,2439.685341,841.927019,2289.808607,13697.001939,124.56779333333333,69277.87244624339
13.2,0.125651,20.842754,18.896657,8.794132,41.108773,124.91712666666665,4973.353912624163
12.4,0.125795,751.326223,243.53097,710.762801,4696.873908,125.41812666666668,2586.384402273673
12.6,0.126295,928.535427,302.789071,877.779481,5848.350132,126.46546000000001,3892.398883407144
13.0,0.128793,847.658372,281.838639,799.432109,4687.411985,127.53812666666664,2775.7619821879925
13.6,0.129013,44.402339,33.676076,28.939413,96.158765,128.9217933333333,64793.62279709783
18.0,0.130446,40190.991286,21311.665234,34075.338671,121609.989859,129.8891266666667,64991.51034278219
13.4,0.131695,972.937621,323.171969,917.696841,5665.049665,130.89546,104431.80673423187
18.5,0.132032,25013.385077,13489.360743,21064.343801,79242.671156,132.15146,42210.37574312526
13.8,0.134214,799.658601,269.3421,752.933404,4717.94838,133.36579333333336,42190.90157114301
14.0,0.135338,960.608853,320.147979,905.690145,5356.134973,134.6561266666667,45099.95426350388
19.5,0.135903,26855.056999,14431.290857,22648.000588,81509.933094,135.62446,47501.2381203578
14.6,0.137119,2319.870685,840.339287,2162.320484,11589.992297,136.3387933333333,49081.759358140436
14.4,0.137481,1961.210043,703.638676,1830.638535,10105.919391,136.99746000000002,9860.970462895357
14.2,0.137879,2025.040734,714.635629,1894.752198,10472.437172,137.81445999999997,10263.491896734431
15.0,0.13957,2574.700178,920.55284,2404.508989,12953.675516,138.61512666666667,10562.753105816892
15.5,0.139883,2150.667239,782.645145,2003.206467,10672.996981,139.68312666666665,12526.529364931335
16.0,0.141083,3268.274178,1254.756971,3017.813951,15746.953429,140.9447933333333,9685.548712535407
14.8,0.143355,776.12351,269.330185,727.893504,3945.149046,146.24379333333334,12435.713051166242


==> fig/results_fixed/results_mulran_DCC03.sc_ma3.csv <==
delay_config,delay_odometry,rmse,mean,std,max,delay_odometry_ma,rmse_ma
0.0,0.000493147,26.775937,25.21878,8.997998,40.307091,0.0,0.0
0.2,0.00336082,27.67862,25.820105,9.971369,47.882621,2.652985333333333,-2.7689052798911717
0.4,0.00558443,23.649053,22.325126,7.801696,36.826846,5.296929666666667,-5.024477761506532
0.6,0.00842498,24.964085,23.370874,8.775406,38.008754,7.534056333333333,-3.37392363399519
0.8,0.0100722,29.004474,26.815157,11.054722,51.157441,10.029579666666669,-1.7482761978911725
1.0,0.013071,24.9549,23.414418,8.632038,37.537116,12.671986333333335,-1.618756920937372
1.2,0.0163522,25.068125,23.473416,8.798274,38.182295,14.944386333333332,-8.132864469567082
1.4,0.0168894,23.771834,22.44038,7.844071,36.226097,17.578019666666666,-8.207537237632422
1.6,0.0209719,24.894917,23.333439,8.677988,37.458735,20.18501966666667,-8.152411871400304
1.8,0.0241732,25.112406,23.509213,8.828922,38.749638,23.069819666666668,-3.2955597408225117
2.0,0.0255438,27.673237,25.87251,9.819434,43.177807,24.867953,-5.533642638413241
2.2,0.0263663,23.097114,21.858197,7.46297,35.174491,27.04548633333333,-4.773828580987967
2.4,0.0307058,25.722748,24.344182,8.307864,36.603242,28.962719666666665,-9.714680261858504
2.6,0.0312955,23.704359,22.37347,7.830994,36.853962,32.206919666666664,-7.057843266760997
2.8,0.0360989,25.231293,23.622349,8.865823,38.346898,34.13301966666666,-4.1471054153336695
3.0,0.0364841,28.06088,26.234091,9.959188,45.435545,36.250253,-4.554991545829608
3.2,0.0376472,23.376713,22.096223,7.630703,36.204948,38.340119666666666,-0.9980092697907708
3.4,0.0423685,28.088539,26.123464,10.321369,49.74138,40.346852999999996,-0.3554908274545028
3.6,0.0425043,28.577001,26.574601,10.508832,50.516137,43.38408633333334,3.317598185266135
3.8,0.0467589,26.327225,24.767312,8.927654,40.260161,45.88408633333333,0.26167649458292885
4.0,0.0498685,25.633784,24.165132,8.552036,38.935031,48.877953000000005,-5.94892595791012
4.4,0.0514859,23.58816,22.291055,7.714284,36.144277,51.08395300000001,-7.293386844563699
4.2,0.0533769,25.247249,23.634314,8.879347,38.488176,53.22818633333333,-9.972867304948721
4.8,0.0563012,23.481416,22.190153,7.679455,35.922618,56.848153,163.53687516768014
4.6,0.0623458,162.964738,71.119966,146.626929,622.528342,60.05308633333333,161.65824934529837
5.4,0.0629917,23.73819,22.397943,7.863449,36.954439,63.935119666666665,161.01339796250642
5.8,0.0679473,22.963421,21.734355,7.411915,35.1043,66.49438633333334,1119.1454600947611
5.2,0.0700236,932.61125,259.831179,895.684934,6508.767436,69.037053,1644.1384068090688
5.0,0.0706197,445.453532,145.408358,421.052561,2405.976123,70.02978633333333,1874.1761032178508
5.6,0.0709255,207.747667,86.86685,188.714715,730.948852,71.541853,742.411188075323
6.4,0.0745598,23.489268,22.15931,7.791707,37.027748,75.08511966666667,766.3506864390965
6.0,0.0812495,464.683607,147.131635,440.775608,2873.255544,78.69908633333334,1066.6630689089736
6.2,0.0817674,448.98203,137.28009,427.479871,3207.973499,81.73885300000002,57376.93708098183
9.2,0.0836791,45256.29975,22601.799615,39208.306789,138570.873856,83.21201966666666,57487.40415321414
6.6,0.085669,553.419388,162.25232,529.100372,3711.544384,85.35118633333335,57587.863184769216
6.8,0.0881849,529.678571,167.303762,502.562274,3215.774106,87.13028633333333,2026.1006514916735
7.0,0.0890164,624.752154,188.667894,595.583478,4082.287787,88.56551966666666,19014.57692653918
8.4,0.0899747,14199.890502,5687.240489,13011.233066,61700.733328,89.57805300000001,18385.864229513238
8.0,0.0912225,24.647424,23.024879,8.794909,39.218891,90.535353,18459.68022208398
7.2,0.0918883,684.046925,181.314852,659.579503,5240.901712,91.19931966666668,811.1033599558688
7.8,0.0919666,23.175036,21.914862,7.537976,35.469568,91.687453,16829.192411330616
8.6,0.0926869,12891.627723,5286.285969,11757.943953,52369.271275,92.59565299999998,53105.38240485601
8.8,0.0946129,29823.916261,13290.281248,26698.958885,112142.083181,93.60091966666666,53105.40640401616
8.2,0.0949824,23.194314,21.948406,7.499578,35.656399,94.50808633333332,38114.99975519064
7.4,0.0954084,850.162202,244.694255,814.187012,5627.127398,95.45178633333333,1859.173527086403
7.6,0.097444,700.404692,213.400097,667.103539,4059.6906,97.85698633333335,16663.961371983605
9.4,0.102198,11915.556313,5106.173238,10766.03349,45300.774694,100.71151966666666,39437.89583784376
10.2,0.103972,19143.965237,8888.855785,16955.224795,66247.820987,103.36851966666667,86938.44038772573
12.2,0.105415,38856.552342,20721.145933,32870.439169,126126.663498,104.60885299999998,92059.13026436139
12.6,0.105919,16028.894399,10143.736173,12410.885227,41159.39712,105.26818633333333,119442.6738555094
13.6,0.10595,41140.566378,22169.283951,34656.443138,132741.536282,105.455853,71137.95737817381
10.0,0.105978,54.430986,47.66952,26.274494,79.676156,105.94251966666667,60120.06110810116
9.0,0.107379,7178.459507,3213.743313,6418.888908,30574.553961,106.72251966666667,43417.838718398554
14.6,0.10829,27724.036744,16749.560942,22092.406424,77188.685256,107.715853,73792.11320597297
11.8,0.108958,24453.420789,13333.395369,20498.545222,80629.898224,108.58118633333333,81793.88770098567
10.8,0.109975,13606.1098,6564.865387,11917.582236,52065.361201,109.209853,78877.8462492897
15.0,0.110176,25381.644478,15064.786778,20427.43439,78165.77812,109.62385300000001,94212.49557391775
17.0,0.1102,36771.408916,20986.880623,30194.160949,116988.495749,109.82518633333333,78881.1665252524
9.6,0.110579,1290.788778,805.380909,1008.710693,2562.667229,110.04285300000001,74209.79323088987
14.8,0.110829,21629.232567,13426.829545,16957.120918,58042.143691,111.052853,57986.15595288662
16.0,0.11323,23739.316226,14555.901791,18753.155946,64780.400739,112.38051966666666,103651.68850300179
16.5,0.114562,37972.911457,21059.494711,31598.096256,125757.617025,114.20018633333333,141428.88143186175
18.5,0.116288,51974.824704,27801.654564,43914.125364,173928.272789,115.39351966666665,115857.30586508826
9.8,0.11681,3198.229335,1939.287555,2543.193791,5938.035844,116.58451966666668,118528.267978073
19.0,0.118135,40118.436855,23012.033302,32862.369042,136726.20075,117.32385299999999,95955.87394632229
14.2,0.118506,33842.914688,17482.393082,28977.729496,117567.196415,118.10618633333334,134300.8271867386
13.2,0.119157,33999.890902,17028.140684,29428.472713,116962.939755,118.525853,100467.99404754103
12.4,0.119394,12941.262595,5464.175841,11731.115034,50690.743208,118.99351966666667,88076.2359165993
13.4,0.119909,23888.886637,10298.452828,21555.06377,100033.484361,119.50018633333333,51576.367987918915
10.4,0.120677,4680.345977,2114.187691,4175.625566,21795.624344,119.99851966666667,35786.27575323819
10.6,0.120889,257.427148,121.364905,227.022678,1402.35009,120.639853,42255.298170642294
13.8,0.121833,29085.310738,12779.211527,26127.515257,104662.110515,121.44851966666667,49931.63457049763
13.0,0.123103,10846.578972,4747.998932,9752.168043,39439.683896,122.36818633333334,49969.20898043643
11.2,0.123648,287.609849,153.430268,243.266475,1542.284604,122.98751966666667,38210.315833205015
18.0,0.123691,19639.649275,11700.26835,15774.014841,67642.610506,123.23351966666665,25185.530520681063
11.0,0.123841,384.054043,149.105929,353.92786,2516.178393,123.79851966666668,50734.23361679805
17.5,0.125343,20810.323785,12399.379921,16713.01749,65249.018604,124.413853,75504.93791745427
20.0,0.125537,39537.413809,22424.40601,32563.06352,129042.135284,125.45818633333333,78363.72078781034
11.6,0.126974,2680.451744,1636.673891,2122.76238,5098.538669,126.77718633333335,69170.06560405336
15.5,0.1293,13425.261825,5946.256936,12036.597673,53697.914241,128.234853,20384.244749306054
12.0,0.12991,348.831838,146.895726,316.394212,2042.531358,129.43718633333333,27594.931426676118
14.4,0.130581,8472.63851,4210.923945,7352.123696,30163.026285,130.26485300000002,11132.750832709726
12.8,0.131783,201.552511,154.411839,129.539178,345.431686,136.29085300000003,11073.64074940371


==> fig/results_fixed/results_mulran_KAIST01.sc_ma3.csv <==
delay_config,delay_odometry,rmse,mean,std,max,delay_odometry_ma,rmse_ma
0.0,0.000497744,32.9214,27.394043,18.258833,70.338076,0.0,0.0
0.2,0.00269459,33.277227,27.510963,18.722199,71.414804,2.100964,0.6432452244841755
0.4,0.00460379,33.200869,27.527233,18.562035,71.054176,4.180359333333333,-1.8127550266189445
0.6,0.00673593,30.495751,25.748244,16.340707,64.263695,6.078652666666667,-1.9403761686927083
0.8,0.00838947,33.151183,27.512051,18.495621,71.03072,7.789096000000001,-2.8031472942624873
1.0,0.00973512,32.34876,26.916993,17.942068,69.087126,9.511519333333332,-0.5039012111676158
1.2,0.0119032,32.766583,27.109828,18.403972,70.250906,11.334929333333333,-1.330239094732704
1.4,0.0138597,32.335057,26.856467,18.007944,69.071952,13.313156000000001,-0.010454192916057536
1.6,0.0156698,33.652235,27.804075,18.958015,72.420204,15.198822666666668,0.5218935606221606
1.8,0.0175602,33.292352,27.531671,18.718648,71.565085,16.884189333333335,1.457599008547632
2.0,0.0189158,33.259199,27.528524,18.664263,71.284167,18.72152266666667,0.4482960424931406
2.2,0.0211818,32.655405,27.075753,18.255932,69.925354,21.119022666666663,0.05591904759010902
2.6,0.0247527,32.904824,27.28426,18.392841,70.514953,23.086722666666667,-4.680148272349697
2.4,0.0248189,28.58166,24.337288,14.986917,58.588795,24.945755999999996,-3.7121294963154696
2.8,0.0267589,33.611461,27.785811,18.912403,72.365457,26.691822666666663,-8.067240963831026
3.0,0.0299909,28.603533,24.386951,14.947866,58.861118,28.587489333333334,-3.812557586655899
3.2,0.0305059,32.783764,27.300328,18.151234,69.920613,30.450756,-3.557113812494805
3.4,0.0323487,33.863748,27.894542,19.200207,73.151907,31.744689333333326,0.41575186150446086
3.6,0.0338727,32.527302,26.88972,18.302141,70.048588,34.03138933333333,0.5627889457921071
4.0,0.037366,32.928984,27.375968,18.299572,70.253645,35.88975599999999,-3.7380963952525263
3.8,0.0379238,29.616013,24.98999,15.893667,62.734992,37.80578933333333,-2.7070325077305313
4.2,0.0396208,33.545624,27.71645,18.897283,72.264476,39.335056,-5.066524104888202
4.4,0.0419538,30.598651,25.808523,16.437689,64.152887,41.11052266666666,-3.357363295607101
4.6,0.0432502,31.304052,26.204251,17.125446,66.21817,42.90408933333333,-3.4047134488002655
4.8,0.0450015,33.498859,27.669065,18.883759,72.013519,44.30338933333333,-1.2009068063124033
5.0,0.0461517,32.775223,27.107179,18.42325,70.433992,46.17308933333334,0.13813304820975247
5.2,0.0488593,32.626544,27.063063,18.223117,69.936735,49.12182266666667,-4.381010528106316
5.4,0.0538477,29.035563,24.665675,15.31889,60.335908,51.95968933333333,-6.583873508822023
5.8,0.0546653,30.599583,25.82632,16.41145,64.014271,54.20628933333334,-6.659797780977328
6.0,0.0555991,32.551558,27.099316,18.034162,69.493353,54.900389333333344,-6.640819244220069
5.6,0.05593,29.054307,24.683898,15.325075,59.735765,56.719689333333335,-4.8192178947432325
6.4,0.0601232,32.398673,27.029484,17.862838,68.852481,58.708489333333326,-4.404538284115077
6.6,0.0615655,32.961113,27.279591,18.500241,70.772313,60.892789333333326,-4.424923200916922
6.2,0.0624829,29.034174,24.704494,15.253565,59.395464,62.40718933333334,-3.2309490685896236
7.0,0.0646664,33.577892,27.73417,18.928567,72.128845,64.44445600000002,-6.655326525198404
6.8,0.0676773,29.579054,25.059063,15.715082,61.743124,67.62228933333334,-6.25317675838005
7.2,0.0720164,29.431354,24.878346,15.7249,61.119124,70.892856,-10.288548887147357
7.4,0.0744781,29.592389,25.062843,15.734148,61.12931,73.731456,-11.030559656231702
7.6,0.0761931,28.846213,24.493627,15.237002,59.354058,75.32412266666667,-6.673503151951806
8.2,0.0767944,33.734566,27.745812,19.1883,72.81042,76.52792266666668,-5.357648824169075
7.8,0.0780895,30.891982,25.90836,16.824727,65.626947,77.69282266666667,-4.7755786003430245
8.0,0.0796878,29.42109,24.930633,15.622549,61.052513,78.98772266666667,38762.46903837625
9.0,0.0806791,38321.893574,17308.580204,34190.357975,145210.376245,80.92068933333334,38760.4785408073
8.4,0.0838884,28.926083,24.544224,15.306839,59.880786,82.71608933333334,38760.79679884007
8.8,0.085074,29.735415,25.202531,15.7806,62.092601,84.70282266666669,-11.17767774152982
8.6,0.0866393,29.063158,24.676786,15.353287,59.884945,85.804156,-7.24569023998572
9.2,0.0871924,32.809479,27.282732,18.224007,70.140639,87.655556,-5.000239965493563
9.6,0.0906282,31.953116,26.651073,17.627306,67.996025,89.57678933333334,-2.8068095524491525
9.8,0.092403,31.229482,26.300238,16.839776,65.229646,91.89778933333334,-6.426870262706501
9.4,0.0941554,29.234155,24.803974,15.472514,60.54176,93.47398933333335,-8.236605976659547
10.0,0.0953568,30.165745,25.5667,16.009872,62.74528,95.47968933333335,-6.889215930468723
10.4,0.0984201,32.560221,27.088628,18.06583,69.510463,97.82322266666668,27230.635586578945
12.4,0.101186,26930.157626,12676.83023,23759.868794,94537.26266,99.77328933333334,59487.77752566214
12.8,0.101207,31888.673924,14999.00755,28141.025162,109124.712035,100.87225600000001,104806.96950818213
14.0,0.101717,44791.697629,23297.926661,38255.754988,140100.27968,101.26058933333334,77570.62184880757
10.2,0.102351,30.396751,25.578175,16.423137,64.384547,101.90692266666666,45314.86813339247
11.0,0.103146,31.536813,26.200031,17.553601,67.39304,102.77892266666667,-5.359209106133605
11.2,0.104333,31.537656,26.435664,17.198238,66.560261,104.28892266666666,-7.207477000775583
10.6,0.106881,28.571324,24.205665,15.17914,59.738879,106.04425599999999,-9.97773687226747
10.8,0.108412,28.800788,24.547358,15.063619,58.973908,107.76358933333333,20654.14690647016
19.5,0.109491,20440.295047,15560.068796,13254.807456,53704.670018,109.05192266666666,20658.90684175035
12.0,0.110746,33.272436,27.449785,18.803305,71.825032,110.75992266666667,20659.048728182883
11.4,0.113536,28.940921,24.674388,15.124534,59.345664,112.60292266666667,36511.41879243694
15.5,0.11502,36096.761522,16087.779562,32313.457586,139803.988814,114.36092266666667,36511.59290917155
12.6,0.11602,33.444401,27.542622,18.971872,72.061633,115.48992266666667,36512.1285536662
11.8,0.116923,29.469946,24.857314,15.830086,61.328687,116.40125599999999,-8.582140087197587
11.6,0.117754,27.373771,23.354185,14.279545,56.115878,117.42892266666667,-10.296214620277382
13.0,0.119103,31.751509,26.603168,17.332911,67.845015,118.801256,19807.19581893034
14.8,0.12104,19602.057413,8551.787477,17638.242139,86072.030037,120.21325600000002,50164.05057399341
16.0,0.12199,30009.078515,12633.322951,27220.285534,127278.936714,121.303256,56021.36021756871
12.2,0.122373,5816.67652,2933.967198,5022.505572,27755.355294,122.324256,36204.52827846527
13.2,0.124103,30.121883,24.859055,17.010445,67.733083,123.46325599999999,16940.47502435093
14.2,0.125407,10983.090431,5087.877458,9733.538842,48510.914156,124.475256,11071.253526075237
13.8,0.125409,19.986861,18.296638,8.044108,34.047176,125.33025600000003,11072.0709416975
13.4,0.126668,30.929197,26.042001,16.686204,65.708743,126.880256,16505.295800502612
16.5,0.130057,16349.171497,7061.12293,14745.709599,76748.311621,128.510256,16583.002133364113
14.6,0.130299,96.732899,74.402835,61.818055,162.909552,130.87425600000003,16612.40259527238
14.4,0.13376,59.966328,41.569751,43.219396,129.797316,133.20158933333332,2863.8143811219047
13.6,0.137039,2770.488336,1573.069687,2280.582684,11936.305437,136.64958933333332,7413.486744184634
17.0,0.140643,4590.180411,1613.431797,4297.277515,23181.356015,139.32292266666667,14106.322164306499
19.0,0.14178,6670.091688,2623.853189,6132.333778,31421.362083,144.24192266666662,11329.11482298242
17.5,0.151796,27.601723,24.001567,13.630109,63.166988,147.98058933333334,11429.024999949375
20.0,0.151859,4688.855898,2739.538001,3805.299092,13825.49939,152.428256,5479.678679116521
18.5,0.155123,794.267389,224.805114,761.789568,6010.12207,154.050256,5498.539072862433


==> fig/results_fixed/results_mulran_KAIST02.sc_ma3.csv <==
delay_config,delay_odometry,rmse,mean,std,max,delay_odometry_ma,rmse_ma
0.0,0.000502034,24.904937,23.428596,8.447294,43.188153,0.0,0.0
0.2,0.00295858,29.899644,26.137734,14.519214,70.982789,2.348894,5.347601026522057
0.4,0.00509217,23.90568,22.137446,9.023027,42.224443,4.435402666666667,5.4309646851679645
0.6,0.00676156,24.967222,23.462441,8.536746,44.413818,6.611329333333333,0.011341794065458544
0.8,0.00948636,25.850383,23.576047,10.602468,51.24831,8.333239333333333,2.6651957936425674
1.0,0.0102579,25.888502,24.261163,9.033851,46.640205,10.256052666666665,6.5393781160739195
1.2,0.01253,27.86181,25.546921,11.11914,53.625863,11.934699333333333,7.324693627345184
1.4,0.0145223,26.43713,24.711154,9.395781,45.802025,14.326299333333331,3.791346002334123
1.6,0.0174327,23.248568,21.760759,8.183231,44.296835,16.305999333333336,5.508526281355358
1.8,0.0184691,29.144798,26.382083,12.385674,58.97335,18.492899333333334,3.0205831612155407
2.0,0.021083,24.578268,22.698897,9.4261,47.005769,20.679199333333333,8.636950175782403
2.2,0.0239916,27.444826,24.592347,12.183388,60.984925,22.701832666666668,6.972494382673332
2.4,0.024537,27.901203,25.577346,11.147937,52.989217,24.825066000000003,8.409647184947033
2.6,0.0274527,25.652034,23.775087,9.631827,47.167382,26.322832666666667,6.018403767360141
2.8,0.0284849,25.658213,24.103708,8.795177,42.929954,28.816566,-0.6651077521965476
3.0,0.0320182,22.90763,21.475173,7.973485,42.97198,31.027566,-3.794667967506456
3.2,0.0340857,23.313789,21.767594,8.348929,43.531278,33.629099333333336,-6.215093015493281
3.4,0.0362895,23.849797,22.14462,8.855993,42.410718,35.99863266666666,-6.346303947687176
3.6,0.0391268,22.809596,21.372072,7.969454,43.008912,37.83953266666667,-4.085760184817971
4.0,0.0396084,25.00275,23.474179,8.608161,45.105515,39.509966,-1.362840896432175
3.8,0.0413008,25.884221,23.576679,10.683311,52.405728,40.98123266666666,5.232601070221548
4.4,0.0435406,27.737368,25.479125,10.962472,52.120713,42.42799933333333,9.138323323872143
4.2,0.0439487,27.920903,25.434581,11.517765,57.239491,44.509066,9.2358060037119
4.8,0.047544,25.957055,24.322144,9.06653,45.456397,46.29849933333333,2.957115156190369
4.6,0.0489089,23.046256,21.602119,8.029843,43.067182,48.83059933333333,3.4893991768245343
5.2,0.051545,28.318598,25.912429,11.423179,54.095126,50.74769933333333,-0.12849125724216037
5.0,0.0532953,23.253955,21.761254,8.197209,43.773984,52.49749933333333,2.3311228077656665
5.4,0.0541583,24.883952,23.40556,8.44931,43.521164,55.06603266666666,-2.2758432728953863
5.6,0.0592506,24.876512,22.84504,9.846065,45.879985,57.80519933333333,-3.0007330139669364
5.8,0.0615128,22.712355,21.253145,8.009675,43.088373,60.77353266666667,-3.9711845085173394
6.0,0.0630633,24.158881,22.219153,9.484765,43.92676,62.338532666666666,0.30913415547553313
6.4,0.0639456,28.074544,25.856283,10.937671,49.693197,63.670832666666676,-0.46525581119382764
6.2,0.0655097,22.133771,20.84249,7.44946,40.879205,65.457766,0.3366708643617926
6.8,0.0684241,24.758039,23.284959,8.412559,44.945683,67.50373266666668,-6.463101405690509
6.6,0.0700835,22.994107,21.515371,8.112813,42.966629,69.317466,-0.8197317128995962
7.2,0.0709509,26.350204,24.630294,9.36386,46.262757,71.06489933333334,-3.4974591583989962
7.0,0.0736664,22.75738,21.320813,7.957468,43.242033,73.37249933333332,7.6767041544145656
7.6,0.0770063,31.342862,27.773415,14.526266,69.11116,75.70583266666667,3.252735257538177
7.4,0.0779509,23.044844,21.504641,8.283433,43.941647,77.13949933333335,9.623719720043212
8.0,0.0779674,27.517449,25.255923,10.924668,52.667822,78.04523266666668,6.065935173147935
8.2,0.0797235,28.68467,26.246301,11.573329,54.192167,79.637066,5.904837261784678
7.8,0.0827264,22.92448,21.403842,8.210197,42.041417,82.80123266666666,-1.1200898306495048
8.4,0.0874599,22.268788,20.960423,7.520613,40.623555,85.82223266666666,-2.381945395003399
8.6,0.0887865,27.741877,25.089487,11.837624,60.48295,88.95503266666665,0.19948655160217754
9.2,0.0921248,24.853192,23.376111,8.440297,44.000946,90.724666,0.5719495161407622
8.8,0.0927688,22.547073,21.187418,7.711278,41.647613,92.15226600000001,49718.27519713595
11.0,0.0930693,37174.229892,18330.383598,32340.692714,121497.361096,92.58193266666667,104638.45598030089
11.2,0.0934138,41058.362465,19509.064516,36127.35155,144830.156215,93.08819933333334,104639.84257284676
9.0,0.0942876,23.583063,21.881362,8.795845,43.218269,93.60416599999999,54921.909769670696
9.6,0.0946172,27.570365,25.360187,10.816004,50.991519,94.94023266666666,52944.28328273492
12.2,0.097422,39580.782573,18723.630054,34872.109581,141469.183399,96.24886599999999,52966.139935761865
9.8,0.0982135,39.91322,31.960694,23.907722,95.791082,97.641966,52960.14728190906
9.4,0.0987965,23.092965,21.623325,8.106595,42.686799,99.53663266666666,27366.038306648465
12.6,0.103106,20458.192425,10353.694653,17644.790856,74503.695178,101.45413266666667,73728.78351656407
13.2,0.103966,34679.750678,16703.257025,30392.208078,132339.938497,103.48829933333334,73748.99647808787
10.4,0.104899,38.195041,31.146,22.108547,95.05111,104.24296600000002,85286.20315722942
13.0,0.10537,29078.19459,14241.750577,25351.803508,107022.94655,104.75629933333335,79008.80275398139
12.4,0.105506,29989.602831,14019.681737,26510.843101,115853.280665,105.183966,86127.72910982804
10.0,0.106182,5357.087413,1690.240814,5083.450751,30605.52664,106.01996600000001,95995.96608897264
14.6,0.107878,36451.229198,17846.076921,31783.795378,134599.649949,106.96429933333333,78144.02596293793
12.8,0.108339,16651.559506,8768.780936,14155.667236,52379.729836,108.451966,122394.30374922586
14.8,0.110645,38418.598828,18818.919555,33493.835294,126792.282773,109.58029933333334,73865.06244658773
10.6,0.111263,192.698279,134.723678,137.77575,424.802454,110.71063266666667,95449.1732623134
15.5,0.11173,32778.087108,15974.74257,28621.855186,120588.102212,111.54129933333333,46749.64000645067
10.2,0.113137,2032.834598,824.717217,1858.0253,10106.788255,112.715966,46582.68225693565
11.6,0.114787,67.956112,55.393167,39.365342,112.225988,113.84629933333333,47003.57492840343
15.0,0.115121,33092.556272,15587.629002,29191.490245,123866.198704,114.60363266666667,82853.22137132891
14.2,0.115409,28817.830182,13271.558498,25579.934939,112053.007977,114.84396600000001,83021.29487686185
11.4,0.115508,193.531914,112.979625,157.131175,436.543476,115.71663266666665,44559.0287807862
11.8,0.117739,4355.546852,1601.392498,4050.472868,24129.395999,116.720966,8467.1906056217
10.8,0.118422,1851.881503,824.625815,1658.148777,5290.005369,117.74296600000001,47649.07503680898
16.5,0.118574,29468.202813,14799.785315,25482.176746,95803.373643,118.83529933333334,88025.30560105413
17.5,0.121016,34522.571207,17729.606831,29622.102632,109250.760554,122.66229933333332,85593.38165092863
13.6,0.129903,34.87412,31.655847,14.632553,55.213901,127.34696599999998,50754.916936081136
13.8,0.132628,3438.709746,1472.629295,3107.424605,12861.692414,131.37096599999998,57339.17906049446
19.5,0.133088,39441.990209,19335.204167,34377.615849,140210.121852,132.6572993333333,57374.03572365325
14.0,0.133762,60.91721,50.369695,34.260769,101.10613,136.18263266666668,59917.13855235479
17.0,0.143204,5338.784218,2685.00398,4614.474029,19644.513215,145.35229933333332,8891.923284126366


==> fig/results_fixed/results_mulran_KAIST03.sc_ma3.csv <==
delay_config,delay_odometry,rmse,mean,std,max,delay_odometry_ma,rmse_ma
0.0,0.000485921,44.460061,37.958293,23.148758,95.603701,0.0,0.0
0.2,0.00297018,44.433046,37.88138,23.222762,95.662289,2.372556,-0.06553897140777565
0.4,0.00511933,44.39966,37.890236,23.144325,95.31299,4.621652333333333,-0.23144517652971786
0.6,0.00723321,44.238775,37.817787,22.95396,94.780706,6.788885666666667,-0.4697961765429568
0.8,0.00947188,44.115133,37.810496,22.726887,94.068735,8.771975666666666,-0.39923022147900156
1.0,0.0110686,44.493781,37.970851,23.19291,95.475874,10.852372333333332,-0.042846694849714595
1.2,0.0134744,44.71412,38.235232,23.18231,96.165235,12.957945666666665,-0.08020231911062581
1.4,0.0157886,44.065308,37.870156,22.53004,93.508613,15.195512333333332,-0.13149479634468264
1.6,0.0177813,44.425367,37.936292,23.118196,95.585401,17.389779,-0.3967973263314519
1.8,0.0200572,44.360259,38.111013,22.702055,94.589017,19.375379,-0.18101114766051296
2.0,0.0217454,44.353124,37.959293,22.941049,95.053861,21.597345666666666,-0.36154846181310063
2.2,0.0244472,44.184566,37.918217,22.682256,94.261597,23.663945666666667,-0.13115516568156238
2.4,0.026257,44.667558,38.097426,23.319023,96.419376,25.808312333333333,-0.1044398027254374
2.6,0.0281785,44.388757,37.937848,23.045205,95.371994,27.599712333333333,2.4212742308203445
2.8,0.0298214,47.553368,39.973213,25.757815,111.462479,29.679145666666667,1.958734004735902
3.0,0.0324953,44.050621,37.800386,22.618312,93.890911,31.58971233333333,3.9193311048313575
3.2,0.0339102,47.003805,39.611361,25.304106,109.062458,33.975679,1.4488958978261337
3.4,0.0369793,44.258297,37.823019,22.982952,94.839873,35.87284566666667,3.630120225581024
3.6,0.0381868,46.959942,39.665688,25.137013,109.136097,38.28264566666666,1.656845829938618
3.8,0.0411396,44.371848,38.097406,22.747495,94.736358,40.24871233333333,1.7556303697678857
4.0,0.0428775,44.390056,37.990753,22.960395,95.285659,42.651278999999995,-0.19654568924980254
4.2,0.0453945,44.356126,37.971736,22.926257,95.345528,44.814245666666665,-0.2056752313797574
4.4,0.0476285,44.359671,38.156505,22.624357,94.337361,46.98584566666666,-0.24839896943311146
4.6,0.0493923,44.333071,38.044813,22.759908,94.564287,48.971379,-0.2614803729876485
4.8,0.0513511,44.338678,37.955106,22.92004,95.19578,50.849478999999995,-0.19692130726797075
5.0,0.0532628,44.44578,38.104028,22.88035,95.230758,53.08914566666667,-0.1780961719028369
5.2,0.0561113,44.35818,38.068252,22.769636,94.756955,55.17537900000001,-0.0822236088849877
5.4,0.0576098,44.466553,37.937499,23.195269,95.700133,57.45297899999999,-0.11461822630728591
5.6,0.0600956,44.402572,37.935814,23.075148,95.550422,59.60654566666667,-0.1279402952985862
5.8,0.062572,44.340411,37.971075,22.896933,94.885972,61.73704566666667,-0.5215504914999229
6.0,0.0640013,43.941555,37.662606,22.635997,93.555243,63.747812333333336,-0.5178602881359211
6.2,0.0661279,44.407494,38.020635,22.944647,94.981407,65.71044566666666,-0.4414433889328393
6.4,0.0684599,44.442336,38.03382,22.99021,95.200932,67.89664566666666,-0.10915939439070144
6.6,0.0705599,44.384756,38.003358,22.929269,95.291005,70.21161233333332,0.06196572694759084
6.8,0.0730728,44.635741,38.198094,23.092315,95.715908,72.34234566666666,0.05506515162001335
7.0,0.0748521,44.433132,38.149489,22.779809,95.053087,74.45891233333333,-0.115288490794768
7.2,0.0769096,44.157538,37.868427,22.71278,94.130722,76.006579,1.8090048654379416
7.4,0.0777158,47.202367,39.851543,25.296601,110.940533,78.18341233333332,1.6530454152998288
7.6,0.0813826,44.225113,37.890877,22.806622,94.515751,80.25081233333333,4.031790839573219
8.0,0.0831118,47.330313,39.887055,25.479039,109.752528,82.21821233333333,1.7599570994740503
7.8,0.083618,44.172191,37.850112,22.771727,94.523312,84.38641233333333,1.788470330708705
8.2,0.0878872,44.263144,37.709469,23.178048,95.374424,87.07527900000001,26002.421424927867
10.8,0.0911784,34727.022129,17009.073998,30276.351624,121153.184071,90.426479,26000.823016564605
8.6,0.0936716,42.040231,34.344242,24.245702,90.310285,92.35711233333332,26000.800230570985
8.8,0.0936791,44.232752,37.752977,23.048841,94.990497,94.58097900000001,1.3828598510769723
9.0,0.09785,48.951661,42.154973,24.884199,111.985419,96.88744566666666,6.921045384980445
9.2,0.100591,49.427073,42.828767,24.6725,106.475584,100.273079,50.168833551532884
9.8,0.103836,101.916731,82.793737,59.432459,189.830125,102.72807900000001,150.9564295619537
9.4,0.105215,183.382341,70.232505,169.40035,1523.803894,104.65174566666667,149.45877079805769
9.6,0.106362,47.429493,41.542215,22.886702,99.645719,106.036079,106.1596256769268
10.2,0.107989,44.164252,37.697073,23.008952,94.630966,108.158079,2.0319450303947946
10.6,0.111581,44.49665,38.03578,23.091801,95.434632,110.63774566666666,89.96531816124437
10.0,0.113801,164.715187,68.438162,149.824266,1461.501379,112.70274566666666,87.50076538731392
10.4,0.114184,40.877027,34.660321,21.670105,88.209347,113.950079,17862.95614844073
13.8,0.115323,23753.431569,11260.761594,20914.60637,88582.22212,115.03041233333333,17796.253076815767
11.0,0.117042,75.746508,65.19423,38.564828,146.814685,116.615079,17798.762328883593
11.4,0.118938,44.223872,37.497317,23.445726,95.834715,118.03874566666667,37.73720493395933
11.2,0.119594,63.743756,52.186444,36.603846,132.671035,118.97674566666667,7031.766791772958
11.6,0.119856,9404.39597,3989.828839,8516.09825,42728.942117,119.69574566666667,17227.538407260992
14.6,0.121095,13643.362711,6892.547101,11774.300002,50440.092287,120.27441233333332,17223.394146190367
11.8,0.12133,58.216133,51.241718,27.629775,119.941205,121.02841233333332,23024.788100643105
14.2,0.122118,17142.305843,8335.223258,14979.409296,64303.404864,121.435079,26145.93387010123
14.0,0.122315,17806.35265,8690.853821,15541.404523,64987.348342,122.00674566666665,26133.863811687825
12.2,0.123045,42.117067,36.201347,21.524633,90.371965,122.79674566666667,19912.60278747706
12.8,0.124488,8844.376504,4489.260046,7620.337262,32213.227827,123.738079,6604.576449711425
12.4,0.125139,56.082767,46.727424,31.013298,134.264641,124.56141233333332,6695.271727884797
12.6,0.125515,163.086595,88.238994,137.153627,1124.340917,125.31741233333335,15327.0329206251
18.5,0.126756,20357.435379,10338.554551,17536.803157,80365.090517,126.17107900000002,17930.924959819557
12.0,0.1277,3529.158734,1458.633497,3213.619407,15554.914174,127.12141233333335,29697.790110994225
17.5,0.128366,15857.752867,7958.112115,13716.296058,63445.575,129.02741233333333,26911.41391521408
16.5,0.132474,16640.96171,8112.79382,14529.424732,65358.698236,130.81441233333337,24299.086204582578
13.0,0.133061,44.831253,38.727446,22.583759,93.601226,132.55374566666669,12505.736221699442
13.2,0.133584,127.761078,83.849481,96.395838,305.939473,134.0667456666667,168.41819747690977
13.6,0.137013,185.424352,80.221346,167.172743,1318.319469,136.7217456666667,3667.06893557044
13.4,0.141026,4711.33801,2766.877244,3813.278925,10026.051251,140.67874566666669,4916.923043208003
14.4,0.145455,1794.818774,573.489616,1700.730458,10839.203444,143.75574566666668,5053.302219565858


==> fig/results_fixed/results_yas_20250502_0_slam.sc_ma3.csv <==
delay_config,delay_odometry,rmse,mean,std,max,delay_odometry_ma,rmse_ma
0.0,0.0407568,29.773177,24.972589,16.211473,67.601356,0.0,0.0
0.2,0.0452585,30.262265,25.052711,16.975464,70.850269,4.339366666666663,0.7499479593102478
0.4,0.0492732,29.953939,25.024438,16.462562,68.787955,8.571099999999998,1.211277072200474
0.6,0.053452,30.185234,24.717281,17.326407,71.696913,12.638499999999997,0.7567527420178806
0.8,0.0574607,29.856286,25.20683,16.000423,67.309146,16.54293333333333,0.705004821397921
1.0,0.0609865,29.907718,25.118129,16.234259,67.610733,20.64116666666667,0.5122015251065335
1.2,0.0657467,30.013023,25.052288,16.527687,68.548426,24.738400000000002,0.6167072238657312
1.4,0.0697524,29.94963,25.205784,16.175561,67.53653,28.97560000000001,1.5163335329201288
1.6,0.0736981,30.71126,25.938207,16.443568,69.969398,32.88603333333334,2.130464612493313
1.8,0.077478,30.561562,24.792168,17.870576,73.52464,36.6681,2.366682825506544
2.0,0.0810986,30.160619,25.68323,15.812485,67.322675,40.76516666666668,1.7091827318260329
2.2,0.0859893,30.123984,25.31685,16.325181,68.105492,44.94643333333333,1.2992589493108824
2.4,0.0900218,30.19542,25.158512,16.697684,69.270259,49.24836666666665,1.9292756922335315
2.6,0.0940044,30.723347,25.144833,17.653934,73.034234,53.30329999999999,2.7592375065202503
2.8,0.0981541,30.865302,25.415992,17.512688,72.697046,57.33903333333334,2.9348295615210844
3.0,0.102129,30.352258,24.775671,17.533559,72.202982,61.4159,3.0092197864317
3.2,0.106235,30.789792,25.291433,17.560032,72.520757,65.56286666666666,1.896689314232944
3.4,0.110595,29.871595,25.060636,16.256591,67.545021,69.80786666666667,1.9440294642836733
3.6,0.114864,30.394542,24.587625,17.868321,73.208267,73.74319999999999,3.8448701661901907
3.8,0.118041,32.487614,27.065061,17.970184,74.536595,77.62286666666665,2.770471331740424
4.0,0.122234,28.911947,23.952354,16.192141,67.446957,81.51953333333331,1.5685729473881622
4.2,0.126554,29.321012,24.418512,16.23139,67.679601,85.57753333333332,-2.429129414035998
4.4,0.130215,28.916885,24.224194,15.791602,65.900145,89.4822,-2.6289300601007426
4.6,0.133948,28.733486,24.345332,15.261652,65.528608,93.21653333333335,-2.3540461716038266
4.8,0.137757,29.566537,24.582979,16.427333,68.40427,97.06486666666663,-1.6622243571789568
5.0,0.14176,29.534817,24.57791,16.377783,68.219969,100.90986666666666,-2.1367834992326635
5.2,0.145483,28.309612,23.349501,16.00734,67.079377,104.66353333333333,-1.0428402271839161
5.4,0.149018,30.543642,25.5664,16.711471,70.273499,108.6282,-2.962776416727948
5.6,0.153654,27.819939,23.606271,14.720496,62.296819,111.7312,20336.03510300564
9.6,0.154792,18195.007128,12133.09766,13558.990581,45392.671733,114.5682,45494.86350751215
9.0,0.157529,22502.291178,14174.239814,17476.957228,62500.924842,115.99120000000002,64910.663561366
8.2,0.157923,17369.921487,11314.969394,13178.984789,46061.539177,117.1052,69416.83633896375
10.4,0.158134,22219.899519,14528.106282,16812.437731,57683.859972,117.32619999999999,66545.66449749943
13.6,0.158192,19937.773955,13378.584316,14782.703135,50677.757735,117.68219999999998,66344.33881767694
11.2,0.158991,17190.098334,11608.733919,12678.200878,42051.87813,118.39686666666665,64981.67125620039
11.6,0.160278,21002.771244,14328.511806,15356.111141,50919.328169,119.29119999999999,64264.053855141705
8.8,0.160875,19296.801458,12673.598079,14551.510515,50443.389398,120.78186666666666,62719.35624023821
7.0,0.163463,15810.381669,10669.208854,11667.739753,39290.634062,121.9622,63481.53461643233
10.0,0.163819,21683.545395,13615.020525,16876.236459,57780.213891,123.03886666666664,60331.18043129895
10.6,0.164105,16482.919875,10991.347394,12283.197063,41090.593273,123.27786666666665,63243.10674783996
9.2,0.16418,18411.300598,12083.067585,13891.561015,47868.700922,123.63819999999997,61581.94736266584
12.0,0.1649,20199.805623,13635.471739,14903.223063,50442.833932,123.98319999999998,55998.62710653955
16.0,0.16514,11495.924408,8040.917954,8215.833278,28959.734499,124.57353333333332,54390.25318325955
11.8,0.165951,16974.708553,11268.52771,12694.920784,43388.742181,125.00653333333334,39922.834544440244
5.8,0.166199,7277.575147,3961.07252,6105.162121,22867.562914,125.36853333333333,48731.50785128955
12.8,0.166226,19363.790093,12721.704123,14598.445498,50017.861931,125.54553333333335,50388.360628539354
12.6,0.166482,18454.601683,11677.872273,14289.843332,50352.342555,125.74653333333333,59099.393156240374
7.8,0.166802,15058.228546,9519.197703,11667.69566,40286.362402,126.03353333333334,59427.00827661087
12.2,0.167087,19656.414382,12785.781755,14929.782693,50938.666725,126.26653333333331,65349.210620015445
13.2,0.167181,23744.285041,15691.70437,17820.254938,60836.536887,127.18286666666667,66199.47877245347
17.0,0.169551,15817.684072,10240.805834,12055.082964,40514.992895,128.3255333333333,66185.7718464733
10.8,0.170515,19644.17142,12697.248837,14989.10747,52325.903051,129.82286666666664,62657.819805390616
14.2,0.171673,20593.134824,13410.823046,15627.764623,53140.264198,131.12186666666665,58089.96256149173
13.8,0.173448,11737.695405,7969.377487,8617.570186,29678.716044,132.2832,51503.30187582379
8.0,0.173999,13760.996987,8749.107372,10621.589253,38383.203192,133.18686666666662,49481.38586621105
10.2,0.174384,18787.168927,12301.886674,14199.341553,49181.514548,133.6225333333333,57344.69724544344
11.0,0.174755,18761.16825,12008.205991,14414.729376,52817.707196,134.08919999999998,47577.19072886756
6.0,0.175399,5036.705976,3084.337151,3981.867831,14689.560569,134.51186666666663,41479.08083955344
15.5,0.175652,13340.365774,8584.55964,10211.302305,35645.690988,135.10553333333334,39845.16110591758
14.0,0.176536,17301.758807,11542.488002,12888.825723,43859.62645,135.5132,51891.93661686378
14.4,0.176622,15796.829363,10028.219096,12205.516773,42700.105014,135.8615333333333,42875.23241025527
6.2,0.176697,5286.687865,3239.527199,4177.862146,15114.728743,136.20919999999998,39419.456901313104
11.4,0.177579,14215.07633,9226.656241,10813.750953,36755.684579,136.57486666666665,27396.150922467335
6.4,0.177719,5057.668852,3019.956519,4057.077377,14818.575364,137.15519999999998,39651.17105350676
13.0,0.178438,16232.81437,10552.324261,12335.019865,42558.097996,137.75319999999996,35688.32576830257
8.4,0.179373,10675.481507,6231.100134,8668.292595,30093.551513,138.33319999999998,44965.04427234397
9.4,0.179459,13343.590312,8164.580927,10554.19446,37528.72936,138.72553333333332,42296.09791054545
14.8,0.179615,13848.923997,9294.897582,10266.332101,34971.951037,139.04819999999998,43415.88937362423
13.4,0.180341,11675.67399,7436.654377,9000.974103,31613.965032,139.40286666666663,46237.477190738944
15.0,0.180523,15863.819317,10666.985475,11742.068991,39336.482615,139.86953333333332,47664.543998781184
16.5,0.181015,15123.573377,9604.930083,11681.942895,40975.79172,140.18653333333333,37523.79264732145
6.8,0.181292,2618.002443,1254.547798,2297.835202,8952.918668,140.6422,24920.929190727617
6.6,0.18189,4607.000785,2758.489276,3689.877118,13918.237359,141.26719999999997,14921.525826193598
7.4,0.18289,6192.153189,3443.589749,5146.304573,19825.150554,142.07986666666665,18086.621950578756
7.2,0.18373,5445.051457,3206.178071,4401.023467,16574.832603,143.01186666666666,28276.37650157388
19.0,0.184686,13708.44176,9237.996809,10128.217536,35224.429622,143.66086666666666,33486.976262784
12.4,0.184837,10846.236458,6956.949819,8321.159446,28807.508867,144.18786666666665,42488.1978847381
18.5,0.185311,13484.900394,8703.642323,10299.958687,36350.840031,144.4085333333333,42549.86279428628
14.6,0.185348,13763.520568,8865.167953,10528.214264,36748.008224,144.77353333333332,48086.81350554785
17.5,0.185932,15791.814865,9717.301558,12448.110987,44923.37812,145.2802,52915.47329665221
18.0,0.186831,17797.836673,11792.267711,13330.619358,46031.796764,147.47686666666664,44385.3584150593
8.6,0.191938,6144.461962,3476.678827,5066.272509,19322.74727,149.6362,41527.07950515325
20.0,0.19241,13238.813548,8557.832313,10100.974718,35619.530663,151.78586666666666,24618.580285648834
7.6,0.19328,2695.244471,1539.972895,2211.973381,8905.506297,155.8992,22132.163307037517
9.8,0.204278,3923.605978,2393.490165,3109.001238,11096.107414,160.1605333333333,23093.65334777676


==> fig/results_fixed/results_yas_20250504_0_slam_raw.sc_ma3.csv <==
delay_config,delay_odometry,rmse,mean,std,max,delay_odometry_ma,rmse_ma
0.0,0.0236834,50.522658,39.166169,31.914733,150.859947,0.0,0.0
0.2,0.0271092,48.247939,37.362774,30.52682,143.699365,3.2661666666666638,-2.3470037278455607
0.4,0.0300561,49.240071,38.520461,30.671791,144.958215,6.429033333333337,-4.495876549751856
0.6,0.033172,47.265655,37.679253,28.536223,133.661222,9.438300000000003,-6.240136191303833
0.8,0.036137,45.6042,36.455447,27.399697,127.230506,12.328133333333339,-6.9120347283918875
1.0,0.0387256,48.221688,38.218561,29.405319,139.005402,15.317333333333336,-7.208403405854085
1.2,0.0421396,46.816455,37.243914,28.366729,133.391634,18.312933333333337,-5.192176679751626
1.4,0.0451238,48.660154,38.366899,29.929779,140.97455,21.4549,-5.684301750975436
1.6,0.0481515,47.475784,37.805626,28.717324,135.043244,24.375499999999995,-4.825477181610935
1.8,0.0509014,48.118158,37.29925,30.399392,143.454883,27.1674,-3.514320248154803
2.0,0.0534995,50.647448,39.40416,31.81943,150.553453,30.138199999999998,-2.368427119042977
2.2,0.0570639,49.212591,38.476212,30.683224,145.104781,33.224000000000004,-2.7732514257926084
2.4,0.0601588,47.504574,37.557387,29.088266,136.239377,36.445033333333335,-5.413505758149142
2.6,0.0631626,46.645668,36.996517,28.409084,133.648729,39.283699999999996,-6.0592371578444215
2.8,0.0655799,48.233869,37.099409,30.824341,145.448172,42.02616666666666,-5.832846324118563
3.0,0.0683862,47.84771,36.58433,30.838129,144.797006,44.73369999999999,-5.562751666786809
3.2,0.0712852,47.055045,36.795239,29.33066,136.786495,47.68200000000001,-6.302432333099603
3.4,0.0744248,47.11275,36.358487,29.961168,140.395167,50.534533333333336,-7.13596000168215
3.6,0.0769438,46.584349,35.730763,29.890034,139.448505,53.43410000000001,-8.309740948308772
3.8,0.0799839,45.275969,34.835865,28.920164,134.238922,55.9845,-10.244106713467062
4.0,0.082076,44.180871,33.376553,28.947453,133.577863,58.87219999999999,-11.695847435421953
4.2,0.0856069,44.383975,33.065457,29.607647,137.276426,61.506066666666655,-13.424689571954048
4.4,0.0878855,42.655598,31.862852,28.359456,129.999816,64.21546666666667,-13.801494766961781
4.6,0.0902042,43.609755,33.234735,28.235848,130.499146,66.46336666666666,-14.983337443040583
4.8,0.0923506,42.59268,31.991085,28.119511,129.233732,68.93503333333334,-16.010043784051632
5.0,0.0953005,41.09944,31.317632,26.615219,122.198857,71.80129999999998,-17.03758143524435
5.2,0.098803,42.052337,31.374061,28.001202,128.290782,74.71076666666667,-17.956658838759694
5.4,0.101079,41.199653,31.702041,26.313344,120.39134,77.71293333333331,-18.08508372619667
5.6,0.104307,40.904789,30.914641,26.785943,122.493463,80.36560000000001,-18.95553674155464
5.8,0.106761,40.733009,31.345231,26.012584,118.685108,83.42093333333331,-19.275663076422745
6.0,0.110245,40.714444,30.970096,26.429512,120.214957,86.00559999999999,-19.063655228379574
6.2,0.112061,41.226125,31.947602,26.056557,119.594991,88.9506,-18.566208452453154
6.4,0.115596,41.486979,30.868692,27.718104,127.184699,91.63226666666665,-18.95216333761907
6.6,0.11829,40.12946,30.072909,26.570541,121.620415,94.72626666666667,-19.90693825596692
6.8,0.121343,39.778992,30.001884,26.120014,118.712361,97.28226666666667,-21.384023382142715
7.0,0.123264,39.248191,29.796097,25.546293,115.297568,99.78526666666667,-21.28819904922659
7.2,0.125799,40.274699,30.082627,26.778479,122.434999,102.06493333333333,-21.729267820126694
7.4,0.128182,39.110473,29.868732,25.248523,114.164997,104.41193333333335,-22.037057116036934
7.6,0.130305,38.781681,28.946895,25.808837,115.664856,107.01993333333331,-22.05696501557776
7.8,0.133623,40.244525,30.765766,25.943968,117.68838,109.11626666666666,-22.110221648802934
8.0,0.134471,39.029753,28.884093,26.249396,118.727404,111.0696,18485.949996930092
10.2,0.136165,28091.073581,17006.069314,22358.4888,77948.095434,112.36526666666668,37331.899725729665
9.6,0.13751,28604.66871,17597.168473,22551.424206,79362.639084,113.98560000000002,56808.9539535575
10.4,0.139332,29560.006241,18046.518585,23411.901587,83164.164597,115.4272666666667,38302.808371641884
8.4,0.14049,41.683657,30.412897,28.505841,123.447166,117.42826666666667,19474.60669890593
8.6,0.143513,67.144894,51.616614,42.943708,133.295976,118.99960000000002,16895.1111624676
9.2,0.144046,25650.317117,15066.515893,20759.067104,75253.213923,120.47826666666667,32684.246520310422
9.8,0.144926,23972.956231,14431.625626,19142.382617,67059.843964,120.9906,48064.124117011685
10.6,0.14505,23378.113771,14055.95786,18680.638429,67083.458972,121.62193333333332,32718.08959523336
8.2,0.14594,2390.643503,981.025176,2180.083935,9962.124668,121.9846,32265.771304695278
11.8,0.146014,23287.386562,14026.753723,18589.043893,66379.442949,122.7306,33890.09126492645
12.2,0.147288,25840.062626,15994.901691,20294.628758,70899.415584,123.26993333333336,48654.62342394311
11.0,0.147558,24768.945767,14620.55863,19993.497437,72354.003826,124.39293333333335,56079.91338988274
18.5,0.149383,34541.748127,23890.555851,24947.418801,84107.057736,125.27460000000002,54489.143337101006
15.0,0.149933,23428.964686,14253.326831,18594.597617,65332.120952,126.36093333333334,53119.44061744864
14.4,0.150817,22692.915105,14302.771109,17618.147875,60681.989751,126.92926666666665,47579.98007085586
13.6,0.151088,26145.700006,15489.385358,21063.631454,75795.649864,127.41693333333335,49368.174820361455
12.8,0.151396,26139.295239,16254.010908,20471.196472,71315.749208,127.84893333333333,48664.72525059945
11.2,0.152113,21626.710844,12564.18003,17602.727122,64660.341221,128.42926666666668,49720.03625647196
19.0,0.152829,27745.213517,18911.02471,20301.97078,70455.578845,128.93793333333335,46096.34722174224
10.8,0.152922,20646.943185,12627.209103,16335.539573,57543.181134,129.45593333333332,33094.20849684248
9.0,0.153667,1919.632602,766.599881,1759.918734,8741.362768,129.90593333333334,27662.46564264295
12.0,0.154179,19512.43092,11690.35764,15622.755796,57374.291414,130.50693333333336,29742.471965746536
13.2,0.154725,23799.566628,14283.134155,19037.107195,67714.126313,131.1312666666667,32364.339956803804
8.8,0.15554,5893.544797,2854.428686,5156.171753,21225.57435,131.65393333333333,32996.69582308991
12.6,0.155747,20470.879895,12132.151702,16488.414683,59206.870125,132.03160000000003,29586.089987585372
10.0,0.155858,18630.180462,11592.10565,14584.46813,51209.041757,132.49793333333332,43028.50301475957
14.2,0.156939,26267.937879,15726.126568,21040.282878,75960.43661,133.37460000000002,47937.67820964607
20.0,0.158377,27911.617278,18330.114851,21049.115625,73524.935535,134.27426666666668,48872.05891595543
13.4,0.158557,20046.402368,12190.896157,15913.525656,56706.172336,135.05993333333336,44460.96941165157
17.5,0.159296,19582.138886,12441.05172,15122.182231,52370.138684,135.47426666666667,40400.8024254517
11.6,0.15962,21757.704436,13235.867611,17268.743756,62334.652164,135.8496,40804.978525344675
14.8,0.159683,20659.003894,12502.736438,16446.155279,59691.102354,136.0862666666667,41779.36432732155
18.0,0.160006,21058.995705,13075.644368,16507.841302,59228.873752,136.77926666666667,44207.307025823284
16.0,0.161699,25437.687994,15394.086574,20250.878229,71145.909777,137.47826666666668,46190.88934711234
14.6,0.16178,23665.479431,13975.79296,19097.961353,70865.301726,138.26493333333335,36215.746659647244
9.4,0.162366,5939.87403,2965.039075,5146.906524,20429.307696,138.48760000000004,34584.12797547851
12.4,0.162367,22964.676611,13749.4749,18393.703047,65096.317227,138.71526666666668,30712.48117824679
13.0,0.162463,17797.30282,10699.020469,14222.339775,51977.759781,139.12293333333338,38859.766992069184
14.0,0.163589,18288.550074,10712.432784,14822.781374,54317.172681,139.59126666666666,36998.023432047725
13.8,0.163772,20142.869616,11818.955544,16310.962149,59591.124934,140.11393333333336,46955.69967637095
19.5,0.164031,32889.950961,21461.006868,24923.363706,88430.147768,140.26293333333334,48357.608988690445
15.5,0.164036,20413.395616,12108.234638,16434.639471,59226.005528,141.2602666666667,45724.83424631645
17.0,0.166764,16152.426279,9954.112725,12720.71203,45728.642482,142.21293333333332,38634.09506219302
16.5,0.166889,22142.661238,13580.864102,17488.784319,63158.042658,145.82893333333337,28852.690533423636

